FLINCH: Preserving Subtle to Large Facial Expressions in 3D Face Models

Low-intensity facial expressions move the face by less than a millimetre on average. A slight tightening of the eyelids is one example. Such expressions make avatars look alive in video calls, games, film and augmented and virtual reality. Avatar pipelines store each frame as a short expression code, and face-tracking headsets send every expression through it. This code is fitted to average squared error, so large expressions dominate it and low-intensity ones are lost. We present FLINCH (Facial Libraries for INtensity-Conditioned Human expressions), an intensity-conditioned expression representation. It has one shape library per intensity band of root-mean-square (RMS) displacement from the neutral face: Subtle (0.1 to 0.3 mm), Mild (0.3 to 1 mm), Moderate (1 to 3 mm) and Large(above 3 mm). Each frame is stored as the parameters of whichever library reconstructs it best, plus a 2-bit index. Decoding stays linear, and the code is only 2 bits longer than a standard code with the same number of parameters. Evaluating each band separately reveals the loss that a single average error hides. On the FaMoS dataset at 70 parameters, FLINCH has 53% lower squared error than PCA trained on the same data on Subtle expressions and 26% lower on Mild ones, with no measurable loss on Large ones. PCA needs 117 parameters to match FLINCH on Subtle expressions. FLINCH preserves Subtle expressions better at every code size tested, from 8 to 383 parameters. It also has lower error than the expression spaces of FLAME and GNM, a VR headset rig and mesh autoencoders. It keeps 99% of a Subtle eyelid movement, against 86% for FLAME 2023. Refitted on Ava-256, FLINCH again has lower error than PCA in every band. It also lowers error on real spontaneous micro-expressions captured in 4D(4DME). We also build FLINCH-4D, a benchmark of over a million Ava-256 frames labelled by expression intensity, for release.

==> BIBLIOGRAPHY_LICENSE.txt <==
The included flinch-references.bst derives from abbrvnat.bst, a modification for
use with natbib. Copyright 1993-2007 Patrick W Daly, Max-Planck-Institut fuer
Sonnensystemforschung, Katlenburg-Lindau, Germany (daly@mps.mpg.de).

The bibliography style can be redistributed and modified under version 1 or
later of the LaTeX Project Public License. The license is available at
https://www.latex-project.org/lppl/. This copy preserves the supplied style
logic and has had its BibTeX comments removed.

